Shedding light on low-mass subhalo survival and annihilation luminosity with numerical simulations

In this work, we carry out a suite of specially-designed numerical simulations to shed further light on dark matter (DM) subhalo survival at mass scales relevant for gamma-ray DM searches, a topic subject to intense debate nowadays. Specifically, we have developed and employed an improved version of DASH, a GPU $N$-body code, to study the evolution of low-mass subhaloes inside a Milky Way-like halo with unprecedented accuracy, reaching solar-mass and sub-parsec resolution in our simulations. We simulate subhaloes with varying mass, concentration, and orbital properties, and consider the effect of the gravitational potential of the Milky Way galaxy itself. More specifically, we analyze the evolution of both the bound mass fraction and annihilation luminosity of subhaloes, finding that most subhaloes survive until present time, even though in some cases they lose more than 99% of their mass at accretion. Baryons in the host induce a much more severe mass loss, especially when the subhalo orbit is more parallel to the galactic disk. Many of these subhaloes cross the solar galactocentric radius, thus making it easier to detect their annihilation fluxes from Earth. We find subhaloes orbiting a DM-only halo with a pericentre in the solar vicinity to lose 70-90% of their initial annihilation luminosity at redshift zero, which increases up to 99% when baryons are also included in the host. We find a strong relation between subhalo's mass loss and the effective tidal field at pericentre. Indeed, much of the dependence on concentration, orbital parameters, host potential and baryonic components can be explained through this single parameter. In addition to shedding light on the survival of low-mass galactic subhaloes, our results can provide detailed predictions that will aid current and future quests for the nature of DM.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
